What happens to diffusion model likelihood when your model is conditional?

Diffusion Models (DMs) iteratively denoise random samples to produce high-quality data. The iterative sampling process is derived from Stochastic Differential Equations (SDEs), allowing a speed-quality trade-off chosen at inference. Another advantage of sampling with differential equations is exact likelihood computation. These likelihoods have been used to rank unconditional DMs and for out-of-domain classification. Despite the many existing and possible uses of DM likelihoods, the distinct properties captured are unknown, especially in conditional contexts such as Text-To-Image (TTI) or Text-To-Speech synthesis (TTS). Surprisingly, we find that TTS DM likelihoods are agnostic to the text input. TTI likelihood is more expressive but cannot discern confounding prompts. Our results show that applying DMs to conditional tasks reveals inconsistencies and strengthens claims that the properties of DM likelihood are unknown. This impact sheds light on the previously unknown nature of DM likelihoods. Although conditional DMs maximise likelihood, the likelihood in question is not as sensitive to the conditioning input as one expects. This investigation provides a new point-of-view on diffusion likelihoods.

==> reviews.txt <==
KEY TAKEAWAYS:
Clarity:
The concepts are well presented, but a few sections might require additional explanations or simplification to enhance understanding. While the methods are appropriate, a more detailed description of the experimental setup would enhance reproducibility. Simplify complex sentences where possible and ensure that all technical terms are clearly defined when first introduced. The paper should explain many terms properly such as hypothesis utterance in TTS experiments. All the evaluation metrics should be explained properly with separate subsections for it. X
The results section was a bit difficult to follow at time although well organized.

Quality:
The results are well-supported by numerical experiments for the most part. My only complaint is that no statistical significance is associated with the results. This may be important when comparing between model scores. For example in Table 2, the Grad-TTS score and Random score for the wavevec2 model are very close. Is that a statistically significant difference—it looks like the authors claim it is, but it seems very close? Is it possible to get any statistical significance on these results? Or should the authors just be a bit more cautious when value are close? The discussion of the results is open and honest, indeed the results are unexpected and in some ways “negative” but very useful. They are not trying to sell a method but helping the community gain insight into what may or maynot be possible with diffusion models.

Questions:
1. You mention that the likelihood in Grad-TTS is attributed to acoustic features rather than linguistic ones. Can you elaborate on the methodology used to determine this and provide more specific insights into which acoustic features were most influential?
2. More qualitative assessments should also be done such as MOS (mean opinion Score) for TTS application and audio samples should be shared to see its effectiveness with ablation studies.
3.Does the choice of models have any effect on the understanding of conditional DM. Many papers in conditional DM in TTS have been proposed with superior performance with respect to Grad TTS.
1. Pg 5 Define the intervals of t—what intervals are used? What is meant by “various intervals”? X
2. Make sure that the labels in tables match the way the experiments are referenced in the text. (Table 2 AM model is Model Score?  Grad-TTS is AM? Generally, use a descriptive name when possible, since not everyone will be familiar with the specific names of models. X
3. “The trend is that greater shift towards the LJSpeech speaker produces less intelligible audio.” Clarify this sentence at the end of 4.1? As what changes what happens? X
Try to make it so that discussion in the text is in the same direction as values in the numerical tables and references what values are being used to support the argument by the same name as in the table. 
Pg 6. “Similar to Table 1, sample quality increases (FID) during the” Increasing and decreasing are confusing here, because the value itself is decreasing but that indicates increasing quality.  Is there a way to make both increasing or decreasing rather than opposite. X
Pg. 7 “samples produced with higher CFG scale intuitively receive higher likelihood” is higher CFG indicated by lower BDP? X
The paper is not self-contained. The introduction is only readable if the reader is very familiar with diffusion models. The high number of abbreviations, sometimes unexplained, does not help either.

The paper fails to derive clear research questions. What exactly is the open question?

Also the paper lacks a solution section, what exactly is research done by the authors, what did already exist before? What is the contribution? Understanding the results without understand the questions asked is hardly possible.

Limitations:
My only complaint is that no statistical significance is associated with the results.  This may be important when comparing between model scores. For example in Table 2, the Grad-TTS score and Random score for the wavevec2 model are very close. Is that a statistically significant difference—it looks like the authors claim it is, but it seems very close? Is it possible to get any statistical significance on these results? Or should the authors just be a bit more cautious when value are close?



-------------



Review 1
1. Summary *
Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
Answer: The paper emphasizes the importance of understanding the exact conditional likelihood in DMs, especially for tasks where the likelihood is modeled implicitly, such as with multi-resolution variational processes (MR-VP SDE) and classifier-free guidance (CFG). It highlights that the specific task and the conditional ordinary differential equation (ODE) used significantly influence the nature of the DM likelihood. For GradTTS, the paper finds that the MR-VP SDE likelihood models speaker characteristics and smooth spectrograms, but not language features. This contrasts with expectations for a probabilistic conditional process between speech and text. In the case of SDXL, CFG seems to model a more conditional likelihood than the MR-VP SDE that is used by Grad-TTS.

2. Originality *
Are the tasks or methods new? Is the work a novel combination of well-known techniques? (This can be valuable!) Is it clear how this work differs from previous contributions? Is related work adequately cited?
Answer: Text-to-image (TTI) and text-to-speech (TTS) tasks aren't new, but examining how diffusion models (DMs) like Stable Diffusion XL (SDXL) and Grad-TTS handle conditional likelihood is a fresh approach. This study uniquely focuses on exact likelihood computation in conditional tasks, unlike previous works that evaluated likelihood in unconditional tasks. The paper sets itself apart by analyzing conditional likelihoods in DMs, a relatively unexplored area. It references foundational research on VLB maximization in DMs (Ho et al., 2020; Yang et al., 2023), methodologies like Classifier-Free Guidance (Ho and Salimans, 2022), and the models being studied (Podell et al., 2023; Popov et al., 2021), situating its contributions within the broader research landscape and highlighting its novelty.

3. Quality *
Is the submission technically sound? Are claims well supported (e.g., by theoretical analysis or experimental results)? Are the methods used appropriate? Is this a complete piece of work or work in progress? Are the authors careful and honest about evaluating both the strengths and weaknesses of their work? If the paper is an extended abstract and this does not apply please write NA.
Answer: It addresses a significant gap in understanding how conditional likelihood works in diffusion models (DMs) for conditional tasks. The claims are supported by a combination of theoretical analysis and experimental results. The paper conducts a series of experiments on both Stable Diffusion XL (SDXL) and Grad-TTS to test assumptions about conditional likelihood, providing quantitative evidence to support their findings. The authors employ well-established diffusion models and methodologies (e.g., Classifier-Free Guidance and Mean-Reverting Variance-Preserving SDE) to explore the nuances of conditional likelihood. Their approach of comparing likelihood behavior in text-to-image (TTI) and text-to-speech (TTS) tasks is well thought out and relevant to their research questions. The evaluation is done properly with relevant metrics.

4. Clarity *
Is the submission clearly written? Is it well organized? (If not, please make constructive suggestions for improving its clarity.) Does it adequately inform the reader? (Note that a superbly written paper provides enough information for an expert reader to reproduce its results.) If the paper is an extended abstract and this does not apply please write NA.
Answer: The concepts are well presented, but a few sections might require additional explanations or simplification to enhance understanding. While the methods are appropriate, a more detailed description of the experimental setup would enhance reproducibility. Simplify complex sentences where possible and ensure that all technical terms are clearly defined when first introduced. The paper should explain many terms properly such as hypothesis utterance in TTS experiments. All the evaluation metrics should be explained properly with separate subsections for it.

5. Significance
Are the results important? Are others (researchers or practitioners) likely to use the ideas or build on them? Does the submission address a difficult task in a better way than previous work? Does it advance the state of the art in a demonstrable way? Does it provide unique data, unique conclusions about existing data, or a unique theoretical or experimental approach? You can incorporate Latex into your review. If the paper is an extended abstract and this does not apply please write NA.
Answer: 1. the results are important as they address a significant gap in understanding the behavior of conditional likelihood in diffusion models (DMs), particularly for text-to-image (TTI) and text-to-speech (TTS) tasks 2. By conducting a detailed analysis of specific models like SDXL and Grad-TTS, the paper provides new insights and a better understanding of this complex issue, which is a step forward compared to previous work that primarily focused on unconditional tasks.

6. Questions *
Please list up and carefully describe any questions and suggestions for the authors. Think of the things where a response from the author can change your opinion, clarify a confusion or address a limitation. You can incorporate Latex into your review.
Answer: 1. You mention that the likelihood in Grad-TTS is attributed to acoustic features rather than linguistic ones. Can you elaborate on the methodology used to determine this and provide more specific insights into which acoustic features were most influential? 2. More qualitative assessments should also be done such as MOS (mean opinion Score) for TTS application and audio samples should be shared to see its effectiveness with ablation studies. 3.Does the choice of models have any effect on the understanding of conditional DM. Many papers in conditional DM in TTS have been proposed with superior performance with respect to Grad TTS.

7. Limitations *
Have the authors adequately addressed the limitations and potential negative societal impact of their work? If not, please include constructive suggestions for improvement. In general, authors should be rewarded rather than punished for being up front about the limitations of their work and any potential negative societal impact. You are encouraged to think through whether any critical points are missing and provide these as feedback for the authors. You can incorporate Latex into your review. If the paper is an extended abstract and this does not apply please write NA.
Answer: Refer to the comments on the question part.

8. Soundness *
Please assign the paper a numerical rating on the following scale to indicate the soundness of the technical claims, experimental and research methodology and on whether the central claims of the paper are adequately supported with evidence. If the paper is an extended abstract and this does not apply please select NA.
Answer: 3 good

9. Presentation *
Please assign the paper a numerical rating on the following scale to indicate the quality of the presentation. This should take into account the writing style and clarity, as well as contextualization relative to prior work.
Answer: 2 fair

10. Contribution *
Please assign the paper a numerical rating on the following scale to indicate the quality of the overall contribution this paper makes to the research area being studied. Are the questions being asked important? Does the paper bring a significant originality of ideas and/or execution? Are the results valuable to share?
Answer: 2 fair

11. Overall *
Please provide an "overall score" for this submission. Choices:
Answer: 6: Weak Accept: Technically solid, moderate-to-high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.

12. Confidence
Please provide a "confidence score" for your assessment of this submission to indicate how confident you are in your evaluation. Choices:
Answer: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.

Review 2
1. Summary *
Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
Answer: The authors study the likelihoods of diffusion models trained for text to image and text to speech problems. The use these likelihoods to try and predict conditional tasks and find that the likelihoods do not have the sensitivity expected for the tasks.

2. Originality *
Are the tasks or methods new? Is the work a novel combination of well-known techniques? (This can be valuable!) Is it clear how this work differs from previous contributions? Is related work adequately cited?
Answer: As best as I can tell this is original and novel contribution. The authors investigate the interpretation of the the likelihood calculated by existing state of the art diffusion model methods. They find that it some cases the likelihood does not capture expected quantities and cannot be used in a conditional model for prediction. This is indeed important and previously missing analysis.

3. Quality *
Is the submission technically sound? Are claims well supported (e.g., by theoretical analysis or experimental results)? Are the methods used appropriate? Is this a complete piece of work or work in progress? Are the authors careful and honest about evaluating both the strengths and weaknesses of their work? If the paper is an extended abstract and this does not apply please write NA.
Answer: The results are well-supported by numerical experiments for the most part. My only complaint is that no statistical significance is associated with the results. This may be important when comparing between model scores. For example in Table 2, the Grad-TTS score and Random score for the wavevec2 model are very close. Is that a statistically significant difference—it looks like the authors claim it is, but it seems very close? Is it possible to get any statistical significance on these results? Or should the authors just be a bit more cautious when value are close? The discussion of the results is open and honest, indeed the results are unexpected and in some ways “negative” but very useful. They are not trying to sell a method but helping the community gain insight into what may or maynot be possible with diffusion models.

4. Clarity *
Is the submission clearly written? Is it well organized? (If not, please make constructive suggestions for improving its clarity.) Does it adequately inform the reader? (Note that a superbly written paper provides enough information for an expert reader to reproduce its results.) If the paper is an extended abstract and this does not apply please write NA.
Answer: The introduction/background and discussion are all clear and easy to read. The results section was a bit difficult to follow at time although well organized.

5. Significance
Are the results important? Are others (researchers or practitioners) likely to use the ideas or build on them? Does the submission address a difficult task in a better way than previous work? Does it advance the state of the art in a demonstrable way? Does it provide unique data, unique conclusions about existing data, or a unique theoretical or experimental approach? You can incorporate Latex into your review. If the paper is an extended abstract and this does not apply please write NA.
Answer: I am not an expert in this area, but improving interpretability of ML models is a highly important area and this study helps us learn something about what the Diffusion maps are learning during the training process. I think this result will help direct future areas of study and may be unexpected to many.

6. Questions *
Please list up and carefully describe any questions and suggestions for the authors. Think of the things where a response from the author can change your opinion, clarify a confusion or address a limitation. You can incorporate Latex into your review.
Answer: I don't have any major questions except for those about statistical significance (above and below). Here are some suggestions to improve the clarity A few comments on how to improve the clarity of the results: 1. Pg 5 Define the intervals of t—what intervals are used? What is meant by “various intervals”? 2. Make sure that the labels in tables match the way the experiments are referenced in the text. (Table 2 AM model is Model Score? Grad-TTS is AM? Generally, use a descriptive name when possible, since not everyone will be familiar with the specific names of models. 3. “The trend is that greater shift towards the LJSpeech speaker produces less intelligible audio.” Clarify this sentence at the end of 4.1? As what changes what happens? Try to make it so that discussion in the text is in the same direction as values in the numerical tables and references what values are being used to support the argument by the same name as in the table. Pg 6. “Similar to Table 1, sample quality increases (FID) during the” Increasing and decreasing are confusing here, because the value itself is decreasing but that indicates increasing quality. Is there a way to make both increasing or decreasing rather than opposite. Pg. 7 “samples produced with higher CFG scale intuitively receive higher likelihood” is higher CFG indicated by lower BDP?

7. Limitations *
Have the authors adequately addressed the limitations and potential negative societal impact of their work? If not, please include constructive suggestions for improvement. In general, authors should be rewarded rather than punished for being up front about the limitations of their work and any potential negative societal impact. You are encouraged to think through whether any critical points are missing and provide these as feedback for the authors. You can incorporate Latex into your review. If the paper is an extended abstract and this does not apply please write NA.
Answer: (as described previously) My only complaint is that no statistical significance is associated with the results. This may be important when comparing between model scores. For example in Table 2, the Grad-TTS score and Random score for the wavevec2 model are very close. Is that a statistically significant difference—it looks like the authors claim it is, but it seems very close? Is it possible to get any statistical significance on these results? Or should the authors just be a bit more cautious when value are close?

8. Soundness *
Please assign the paper a numerical rating on the following scale to indicate the soundness of the technical claims, experimental and research methodology and on whether the central claims of the paper are adequately supported with evidence. If the paper is an extended abstract and this does not apply please select NA.
Answer: 3 good

9. Presentation *
Please assign the paper a numerical rating on the following scale to indicate the quality of the presentation. This should take into account the writing style and clarity, as well as contextualization relative to prior work.
Answer: 3 good

10. Contribution *
Please assign the paper a numerical rating on the following scale to indicate the quality of the overall contribution this paper makes to the research area being studied. Are the questions being asked important? Does the paper bring a significant originality of ideas and/or execution? Are the results valuable to share?
Answer: 3 good

11. Overall *
Please provide an "overall score" for this submission. Choices:
Answer: 7: Accept: Technically solid paper, with high impact on at least one sub-area of AI or moderate-to-high impact on more than one area of AI, with good-to-excellent evaluation, resources, reproducibility, and no unaddressed ethical considerations.

12. Confidence
Please provide a "confidence score" for your assessment of this submission to indicate how confident you are in your evaluation. Choices:
Answer: 2: You are willing to defend your assessment, but it is quite likely that you did not understand the central parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.

Review 3
1. Summary *
Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
Answer: Diffusion Models (DMs) function by iteratively denoising random samples to generate high-quality data. This investigation offers a new perspective on diffusion likelihoods and their characteristics.

2. Originality *
Are the tasks or methods new? Is the work a novel combination of well-known techniques? (This can be valuable!) Is it clear how this work differs from previous contributions? Is related work adequately cited?
Answer: The paper reads more like a summary of existing works.

3. Quality *
Is the submission technically sound? Are claims well supported (e.g., by theoretical analysis or experimental results)? Are the methods used appropriate? Is this a complete piece of work or work in progress? Are the authors careful and honest about evaluating both the strengths and weaknesses of their work? If the paper is an extended abstract and this does not apply please write NA.
Answer: The underlying research questions remain unclear. Nevertheless the methods are evaluated using different (mainly unrealistic) data sets.

4. Clarity *
Is the submission clearly written? Is it well organized? (If not, please make constructive suggestions for improving its clarity.) Does it adequately inform the reader? (Note that a superbly written paper provides enough information for an expert reader to reproduce its results.) If the paper is an extended abstract and this does not apply please write NA.
Answer: The paper is very hard to read.

5. Significance
Are the results important? Are others (researchers or practitioners) likely to use the ideas or build on them? Does the submission address a difficult task in a better way than previous work? Does it advance the state of the art in a demonstrable way? Does it provide unique data, unique conclusions about existing data, or a unique theoretical or experimental approach? You can incorporate Latex into your review. If the paper is an extended abstract and this does not apply please write NA.
Answer: Diffusion Models (DMs) function by iteratively denoising random samples to generate high-quality data. This iterative sampling process is based on Stochastic Differential Equations (SDEs), enabling a balance between speed and quality during inference. Additionally, sampling with differential equations allows for the precise computation of likelihoods, which has been utilized for ranking unconditional DMs and performing out-of-domain classification. Despite the extensive applications and potential uses of DM likelihoods, the specific properties they capture remain unclear, particularly in conditional contexts such as Text-To-Image (TTI) or Text-To-Speech (TTS) synthesis. The study reveals that TTS DM likelihoods are unexpectedly unaffected by the text input, indicating an agnosticism to the conditioning information. In contrast, TTI likelihoods, though more expressive, fail to discern between similar prompts effectively. These results expose inconsistencies when applying DMs to conditional tasks, reinforcing the notion that the properties of DM likelihoods are not well understood. Although conditional DMs aim to maximize likelihood, the likelihood in question does not exhibit the anticipated sensitivity to the conditioning input. This investigation offers a new perspective on diffusion likelihoods and their characteristics.

6. Questions *
Please list up and carefully describe any questions and suggestions for the authors. Think of the things where a response from the author can change your opinion, clarify a confusion or address a limitation. You can incorporate Latex into your review.
Answer: The paper is not self-contained. The introduction is only readable if the reader is very familiar with diffusion models. The high number of abbreviations, sometimes unexplained, does not help either. The paper fails to derive clear research questions. What exactly is the open question? Also the paper lacks a solution section, what exactly is research done by the authors, what did already exist before? What is the contribution? Understanding the results without understand the questions asked is hardly possible.

7. Limitations *
Have the authors adequately addressed the limitations and potential negative societal impact of their work? If not, please include constructive suggestions for improvement. In general, authors should be rewarded rather than punished for being up front about the limitations of their work and any potential negative societal impact. You are encouraged to think through whether any critical points are missing and provide these as feedback for the authors. You can incorporate Latex into your review. If the paper is an extended abstract and this does not apply please write NA.
Answer: The authors failed to give limitations.

8. Soundness *
Please assign the paper a numerical rating on the following scale to indicate the soundness of the technical claims, experimental and research methodology and on whether the central claims of the paper are adequately supported with evidence. If the paper is an extended abstract and this does not apply please select NA.
Answer: 2 fair

9. Presentation *
Please assign the paper a numerical rating on the following scale to indicate the quality of the presentation. This should take into account the writing style and clarity, as well as contextualization relative to prior work.
Answer: 1 poor

10. Contribution *
Please assign the paper a numerical rating on the following scale to indicate the quality of the overall contribution this paper makes to the research area being studied. Are the questions being asked important? Does the paper bring a significant originality of ideas and/or execution? Are the results valuable to share?
Answer: 1 poor

11. Overall *
Please provide an "overall score" for this submission. Choices:
Answer: 2: Strong Reject: For instance, a paper with major technical flaws, and/or poor evaluation, limited impact, poor reproducibility and mostly unaddressed ethical considerations.

12. Confidence
Please provide a "confidence score" for your assessment of this submission to indicate how confident you are in your evaluation. Choices:
Answer: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.


